Holographic codes seen through ZX-calculus

We re-visit the pentagon holographic quantum error correcting code from a ZX-calculus perspective. By expressing the underlying tensors as ZX-diagrams, we study the stabiliser structure of the code via Pauli webs. In addition, we obtain a diagrammatic understanding of its logical operators, encoding isometries, R\'enyi entropy and toy models of black holes/wormholes. Then, motivated by the pentagon holographic code's ZX-diagram, we introduce a family of codes constructed from ZX-diagrams on its dual hyperbolic tessellations and study their logical error rates using belief propagation decoders. Finally, we show how to construct spacetime ZX-diagrams that realise a fault-tolerant quantum channel in which every internal edge is a protected fault location.

==> figures/0_spider.tikz <==

\begin{tikzpicture}
    \begin{pgfonlayer}{nodelayer}
        \node [style=X dot] (1) at (-1.00, -0.00) {};
        \node [style=none] (2) at (0.00, -0.00) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw (1) to (2);
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/bellpair.tikz <==

\begin{tikzpicture}
    \begin{pgfonlayer}{nodelayer}
        \node [style=Z dot] (0) at (0.00, -0.00) {};
        \node [style=none] (1) at (-1.00, -0.00) {};
        \node [style=none] (2) at (1.00, -0.00) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw (0) to (1);
        \draw (0) to (2);
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/bellpair_red.tikz <==

\begin{tikzpicture}
    \begin{pgfonlayer}{nodelayer}
        \node [style=X dot] (0) at (0.00, -0.00) {};
        \node [style=none] (1) at (-1.00, -0.00) {};
        \node [style=none] (2) at (1.00, -0.00) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw (0) to (1);
        \draw (0) to (2);
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/identity.tikz <==

\begin{tikzpicture}
    \begin{pgfonlayer}{nodelayer}
        % \node [style=Z dot] (0) at (0.00, -0.00) {};
        \node [style=none] (1) at (-1.00, -0.00) {};
        \node [style=none] (2) at (1.00, -0.00) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        % \draw (0) to (1);
        \draw (1) to (2);
    \end{pgfonlayer}
\end{tikzpicture}


==> figures/zx_holo/n1.tikz <==
\begin{tikzpicture}[scale=0.525]
    \begin{pgfonlayer}{nodelayer}
        \node [style=Z dot] (0) at (0.00, 0.00) {};
        \node [style=Z dot] (1) at (-10.28, -10.33) {};
        \node [style=Z dot] (2) at (-19.52, -4.65) {};
        \node [style=Z dot] (3) at (-19.54, 4.57) {};
        \node [style=Z dot] (4) at (-10.33, 10.28) {};
        \node [style=Z dot] (5) at (-4.65, 19.52) {};
        \node [style=Z dot] (6) at (4.57, 19.54) {};
        \node [style=Z dot] (7) at (10.28, 10.33) {};
        \node [style=Z dot] (8) at (19.52, 4.65) {};
        \node [style=Z dot] (9) at (19.54, -4.57) {};
        \node [style=Z dot] (10) at (10.33, -10.28) {};
        \node [style=Z dot] (11) at (4.65, -19.52) {};
        \node [style=Z dot] (12) at (-4.57, -19.54) {};
        \node [style=none] (13) at (-10.26, -23.07) {};
        \node [style=none] (14) at (-16.64, -16.71) {};
        \node [style=none] (15) at (-23.02, -10.36) {};
        \node [style=none] (16) at (-25.66, -3.49) {};
        \node [style=none] (17) at (-25.68, 3.38) {};
        \node [style=none] (18) at (-23.07, 10.26) {};
        \node [style=none] (19) at (-16.71, 16.64) {};
        \node [style=none] (20) at (-10.36, 23.02) {};
        \node [style=none] (21) at (-3.49, 25.66) {};
        \node [style=none] (22) at (3.38, 25.68) {};
        \node [style=none] (23) at (10.26, 23.07) {};
        \node [style=none] (24) at (16.64, 16.71) {};
        \node [style=none] (25) at (23.02, 10.36) {};
        \node [style=none] (26) at (25.66, 3.49) {};
        \node [style=none] (27) at (25.68, -3.38) {};
        \node [style=none] (28) at (23.07, -10.26) {};
        \node [style=none] (29) at (16.71, -16.64) {};
        \node [style=none] (30) at (10.36, -23.02) {};
        \node [style=none] (31) at (3.49, -25.66) {};
        \node [style=none] (32) at (-3.38, -25.68) {};
        \node [style=Z dot] (33) at (-3.09, -3.10) {};
        \node [style=Z dot] (34) at (-3.10, 3.09) {};
        \node [style=Z dot] (35) at (3.09, 3.10) {};
        \node [style=Z dot] (36) at (3.10, -3.09) {};
        \node [style=Z dot] (37) at (-13.05, -8.63) {};
        \node [style=Z dot] (38) at (-12.19, -12.24) {};
        \node [style=Z dot] (39) at (-8.57, -13.09) {};
        \node [style=Z dot] (40) at (-8.12, -8.16) {};
        \node [style=Z dot] (41) at (-19.52, -1.89) {};
        \node [style=Z dot] (42) at (-20.57, -6.36) {};
        \node [style=Z dot] (43) at (-21.36, -4.30) {};
        \node [style=Z dot] (44) at (-17.58, -5.84) {};
        \node [style=Z dot] (45) at (-16.77, 6.28) {};
        \node [style=Z dot] (46) at (-21.38, 4.21) {};
        \node [style=Z dot] (47) at (-20.60, 6.27) {};
        \node [style=Z dot] (48) at (-19.53, 2.63) {};
        \node [style=Z dot] (49) at (-12.24, 12.19) {};
        \node [style=Z dot] (50) at (-8.63, 13.05) {};
        \node [style=Z dot] (51) at (-8.16, 8.12) {};
        \node [style=Z dot] (52) at (-12.26, 9.08) {};
        \node [style=Z dot] (53) at (-1.89, 19.52) {};
        \node [style=Z dot] (54) at (-6.36, 20.57) {};
        \node [style=Z dot] (55) at (-4.30, 21.36) {};
        \node [style=Z dot] (56) at (-5.84, 17.58) {};
        \node [style=Z dot] (57) at (6.28, 16.77) {};
        \node [style=Z dot] (58) at (4.21, 21.38) {};
        \node [style=Z dot] (59) at (6.27, 20.60) {};
        \node [style=Z dot] (60) at (2.63, 19.53) {};
        \node [style=Z dot] (61) at (12.19, 12.24) {};
        \node [style=Z dot] (62) at (13.05, 8.63) {};
        \node [style=Z dot] (63) at (8.12, 8.16) {};
        \node [style=Z dot] (64) at (9.08, 12.26) {};
        \node [style=Z dot] (65) at (19.52, 1.89) {};
        \node [style=Z dot] (66) at (20.57, 6.36) {};
        \node [style=Z dot] (67) at (21.36, 4.30) {};
        \node [style=Z dot] (68) at (17.58, 5.84) {};
        \node [style=Z dot] (69) at (16.77, -6.28) {};
        \node [style=Z dot] (70) at (21.38, -4.21) {};
        \node [style=Z dot] (71) at (20.60, -6.27) {};
        \node [style=Z dot] (72) at (19.53, -2.63) {};
        \node [style=Z dot] (73) at (12.24, -12.19) {};
        \node [style=Z dot] (74) at (8.63, -13.05) {};
        \node [style=Z dot] (75) at (8.16, -8.12) {};
        \node [style=Z dot] (76) at (12.26, -9.08) {};
        \node [style=Z dot] (77) at (1.89, -19.52) {};
        \node [style=Z dot] (78) at (6.36, -20.57) {};
        \node [style=Z dot] (79) at (4.30, -21.36) {};
        \node [style=Z dot] (80) at (5.84, -17.58) {};
        \node [style=Z dot] (81) at (-6.27, -20.60) {};
        \node [style=Z dot] (82) at (-4.21, -21.38) {};
        \node [style=Z dot] (83) at (-5.77, -17.60) {};
        \node [style=Z dot] (84) at (-2.63, -19.53) {};
        \node [style=none] (85) at (1.00, 0.00) {};
        \node [style=none] (86) at (-9.28, -10.33) {};
        \node [style=none] (87) at (-18.52, -4.65) {};
        \node [style=none] (88) at (-18.54, 4.57) {};
        \node [style=none] (89) at (-9.33, 10.28) {};
        \node [style=none] (90) at (-3.65, 19.52) {};
        \node [style=none] (91) at (5.57, 19.54) {};
        \node [style=none] (92) at (11.28, 10.33) {};
        \node [style=none] (93) at (20.52, 4.65) {};
        \node [style=none] (94) at (20.54, -4.57) {};
        \node [style=none] (95) at (11.33, -10.28) {};
        \node [style=none] (96) at (5.65, -19.52) {};
        \node [style=none] (97) at (-3.57, -19.54) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw [style=hadamard edge] (0) to (33);
        \draw [style=hadamard edge] (0) to (34);
        \draw [style=hadamard edge] (0) to (35);
        \draw [style=hadamard edge] (0) to (36);
        \draw (0) to (85);
        \draw [style=hadamard edge] (1) to (37);
        \draw [style=hadamard edge] (1) to (38);
        \draw [style=hadamard edge] (1) to (39);
        \draw [style=hadamard edge] (1) to (40);
        \draw (1) to (86);
        \draw [style=hadamard edge] (2) to (41);
        \draw [style=hadamard edge] (2) to (42);
        \draw [style=hadamard edge] (2) to (43);
        \draw [style=hadamard edge] (2) to (44);
        \draw (2) to (87);
        \draw [style=hadamard edge] (3) to (45);
        \draw [style=hadamard edge] (3) to (46);
        \draw [style=hadamard edge] (3) to (47);
        \draw [style=hadamard edge] (3) to (48);
        \draw (3) to (88);
        \draw [style=hadamard edge] (4) to (49);
        \draw [style=hadamard edge] (4) to (50);
        \draw [style=hadamard edge] (4) to (51);
        \draw [style=hadamard edge] (4) to (52);
        \draw (4) to (89);
        \draw [style=hadamard edge] (5) to (53);
        \draw [style=hadamard edge] (5) to (54);
        \draw [style=hadamard edge] (5) to (55);
        \draw [style=hadamard edge] (5) to (56);
        \draw (5) to (90);
        \draw [style=hadamard edge] (6) to (57);
        \draw [style=hadamard edge] (6) to (58);
        \draw [style=hadamard edge] (6) to (59);
        \draw [style=hadamard edge] (6) to (60);
        \draw (6) to (91);
        \draw [style=hadamard edge] (7) to (61);
        \draw [style=hadamard edge] (7) to (62);
        \draw [style=hadamard edge] (7) to (63);
        \draw [style=hadamard edge] (7) to (64);
        \draw (7) to (92);
        \draw [style=hadamard edge] (8) to (65);
        \draw [style=hadamard edge] (8) to (66);
        \draw [style=hadamard edge] (8) to (67);
        \draw [style=hadamard edge] (8) to (68);
        \draw (8) to (93);
        \draw [style=hadamard edge] (9) to (69);
        \draw [style=hadamard edge] (9) to (70);
        \draw [style=hadamard edge] (9) to (71);
        \draw [style=hadamard edge] (9) to (72);
        \draw (9) to (94);
        \draw [style=hadamard edge] (10) to (73);
        \draw [style=hadamard edge] (10) to (74);
        \draw [style=hadamard edge] (10) to (75);
        \draw [style=hadamard edge] (10) to (76);
        \draw (10) to (95);
        \draw [style=hadamard edge] (11) to (77);
        \draw [style=hadamard edge] (11) to (78);
        \draw [style=hadamard edge] (11) to (79);
        \draw [style=hadamard edge] (11) to (80);
        \draw (11) to (96);
        \draw [style=hadamard edge] (12) to (81);
        \draw [style=hadamard edge] (12) to (82);
        \draw [style=hadamard edge] (12) to (83);
        \draw [style=hadamard edge] (12) to (84);
        \draw (12) to (97);
        \draw (13) to (81);
        \draw (14) to (38);
        \draw (15) to (42);
        \draw (16) to (43);
        \draw (17) to (46);
        \draw (18) to (47);
        \draw (19) to (49);
        \draw (20) to (54);
        \draw (21) to (55);
        \draw (22) to (58);
        \draw (23) to (59);
        \draw (24) to (61);
        \draw (25) to (66);
        \draw (26) to (67);
        \draw (27) to (70);
        \draw (28) to (71);
        \draw (29) to (73);
        \draw (30) to (78);
        \draw (31) to (79);
        \draw (32) to (82);
        \draw [style=hadamard edge] (33) to (34);
        \draw [style=hadamard edge] (33) to (36);
        \draw [style=hadamard edge] (33) to (40);
        \draw [style=hadamard edge] (34) to (35);
        \draw [style=hadamard edge] (34) to (51);
        \draw [style=hadamard edge] (35) to (36);
        \draw [style=hadamard edge] (35) to (63);
        \draw [style=hadamard edge] (36) to (75);
        \draw [style=hadamard edge] (37) to (38);
        \draw [style=hadamard edge] (37) to (40);
        \draw [style=hadamard edge] (37) to (44);
        \draw [style=hadamard edge] (38) to (39);
        \draw [style=hadamard edge] (39) to (40);
        \draw [style=hadamard edge] (39) to (83);
        \draw [style=hadamard edge] (41) to (43);
        \draw [style=hadamard edge] (41) to (44);
        \draw [style=hadamard edge] (41) to (48);
        \draw [style=hadamard edge] (42) to (43);
        \draw [style=hadamard edge] (42) to (44);
        \draw [style=hadamard edge] (45) to (48);
        \draw [style=hadamard edge] (45) to (47);
        \draw [style=hadamard edge] (45) to (52);
        \draw [style=hadamard edge] (46) to (47);
        \draw [style=hadamard edge] (46) to (48);
        \draw [style=hadamard edge] (49) to (52);
        \draw [style=hadamard edge] (49) to (50);
        \draw [style=hadamard edge] (50) to (51);
        \draw [style=hadamard edge] (50) to (56);
        \draw [style=hadamard edge] (51) to (52);
        \draw [style=hadamard edge] (53) to (56);
        \draw [style=hadamard edge] (53) to (55);
        \draw [style=hadamard edge] (53) to (60);
        \draw [style=hadamard edge] (54) to (56);
        \draw [style=hadamard edge] (54) to (55);
        \draw [style=hadamard edge] (57) to (60);
        \draw [style=hadamard edge] (57) to (59);
        \draw [style=hadamard edge] (57) to (64);
        \draw [style=hadamard edge] (58) to (60);
        \draw [style=hadamard edge] (58) to (59);
        \draw [style=hadamard edge] (61) to (62);
        \draw [style=hadamard edge] (61) to (64);
        \draw [style=hadamard edge] (62) to (63);
        \draw [style=hadamard edge] (62) to (68);
        \draw [style=hadamard edge] (63) to (64);
        \draw [style=hadamard edge] (65) to (68);
        \draw [style=hadamard edge] (65) to (67);
        \draw [style=hadamard edge] (65) to (72);
        \draw [style=hadamard edge] (66) to (67);
        \draw [style=hadamard edge] (66) to (68);
        \draw [style=hadamard edge] (69) to (72);
        \draw [style=hadamard edge] (69) to (71);
        \draw [style=hadamard edge] (69) to (76);
        \draw [style=hadamard edge] (70) to (71);
        \draw [style=hadamard edge] (70) to (72);
        \draw [style=hadamard edge] (73) to (74);
        \draw [style=hadamard edge] (73) to (76);
        \draw [style=hadamard edge] (74) to (75);
        \draw [style=hadamard edge] (74) to (80);
        \draw [style=hadamard edge] (75) to (76);
        \draw [style=hadamard edge] (77) to (79);
        \draw [style=hadamard edge] (77) to (80);
        \draw [style=hadamard edge] (77) to (84);
        \draw [style=hadamard edge] (78) to (79);
        \draw [style=hadamard edge] (78) to (80);
        \draw [style=hadamard edge] (81) to (83);
        \draw [style=hadamard edge] (81) to (82);
        \draw [style=hadamard edge] (82) to (84);
        \draw [style=hadamard edge] (83) to (84);
    \end{pgfonlayer}
\end{tikzpicture}

==> figures/zx_holo/zx_holo_0.tikz <==
\begin{tikzpicture}[scale=0.525]
    \begin{pgfonlayer}{nodelayer}
        \node [style=Z dot] (0) at (0.00, 0.00) {};
        \node [style=Z dot] (1) at (-10.28, -10.33) {};
        \node [style=Z dot] (2) at (-19.52, -4.65) {};
        \node [style=Z dot] (3) at (-19.54, 4.57) {};
        \node [style=Z dot] (4) at (-10.33, 10.28) {};
        \node [style=Z dot] (5) at (-4.65, 19.52) {};
        \node [style=Z dot] (6) at (4.57, 19.54) {};
        \node [style=Z dot] (7) at (10.28, 10.33) {};
        \node [style=Z dot] (8) at (19.52, 4.65) {};
        \node [style=Z dot] (9) at (19.54, -4.57) {};
        \node [style=Z dot] (10) at (10.33, -10.28) {};
        \node [style=Z dot] (11) at (4.65, -19.52) {};
        \node [style=Z dot] (12) at (-4.57, -19.54) {};
        \node [style=none] (13) at (-10.26, -23.07) {};
        \node [style=none] (14) at (-16.64, -16.71) {};
        \node [style=none] (15) at (-23.02, -10.36) {};
        \node [style=none] (16) at (-25.66, -3.49) {};
        \node [style=none] (17) at (-25.68, 3.38) {};
        \node [style=none] (18) at (-23.07, 10.26) {};
        \node [style=none] (19) at (-16.71, 16.64) {};
        \node [style=none] (20) at (-10.36, 23.02) {};
        \node [style=none] (21) at (-3.49, 25.66) {};
        \node [style=none] (22) at (3.38, 25.68) {};
        \node [style=none] (23) at (10.26, 23.07) {};
        \node [style=none] (24) at (16.64, 16.71) {};
        \node [style=none] (25) at (23.02, 10.36) {};
        \node [style=none] (26) at (25.66, 3.49) {};
        \node [style=none] (27) at (25.68, -3.38) {};
        \node [style=none] (28) at (23.07, -10.26) {};
        \node [style=none] (29) at (16.71, -16.64) {};
        \node [style=none] (30) at (10.36, -23.02) {};
        \node [style=none] (31) at (3.49, -25.66) {};
        \node [style=none] (32) at (-3.38, -25.68) {};
        \node [style=Z dot] (33) at (-3.09, -3.10) {};
        \node [style=Z dot] (34) at (-3.10, 3.09) {};
        \node [style=Z dot] (35) at (3.09, 3.10) {};
        \node [style=Z dot] (36) at (3.10, -3.09) {};
        \node [style=Z dot] (37) at (-13.05, -8.63) {};
        \node [style=Z dot] (38) at (-12.19, -12.24) {};
        \node [style=Z dot] (39) at (-8.57, -13.09) {};
        \node [style=Z dot] (40) at (-8.12, -8.16) {};
        \node [style=Z dot] (41) at (-19.52, -1.89) {};
        \node [style=Z dot] (42) at (-20.57, -6.36) {};
        \node [style=Z dot] (43) at (-21.36, -4.30) {};
        \node [style=Z dot] (44) at (-17.58, -5.84) {};
        \node [style=Z dot] (45) at (-16.77, 6.28) {};
        \node [style=Z dot] (46) at (-21.38, 4.21) {};
        \node [style=Z dot] (47) at (-20.60, 6.27) {};
        \node [style=Z dot] (48) at (-19.53, 2.63) {};
        \node [style=Z dot] (49) at (-12.24, 12.19) {};
        \node [style=Z dot] (50) at (-8.63, 13.05) {};
        \node [style=Z dot] (51) at (-8.16, 8.12) {};
        \node [style=Z dot] (52) at (-12.26, 9.08) {};
        \node [style=Z dot] (53) at (-1.89, 19.52) {};
        \node [style=Z dot] (54) at (-6.36, 20.57) {};
        \node [style=Z dot] (55) at (-4.30, 21.36) {};
        \node [style=Z dot] (56) at (-5.84, 17.58) {};
        \node [style=Z dot] (57) at (6.28, 16.77) {};
        \node [style=Z dot] (58) at (4.21, 21.38) {};
        \node [style=Z dot] (59) at (6.27, 20.60) {};
        \node [style=Z dot] (60) at (2.63, 19.53) {};
        \node [style=Z dot] (61) at (12.19, 12.24) {};
        \node [style=Z dot] (62) at (13.05, 8.63) {};
        \node [style=Z dot] (63) at (8.12, 8.16) {};
        \node [style=Z dot] (64) at (9.08, 12.26) {};
        \node [style=Z dot] (65) at (19.52, 1.89) {};
        \node [style=Z dot] (66) at (20.57, 6.36) {};
        \node [style=Z dot] (67) at (21.36, 4.30) {};
        \node [style=Z dot] (68) at (17.58, 5.84) {};
        \node [style=Z dot] (69) at (16.77, -6.28) {};
        \node [style=Z dot] (70) at (21.38, -4.21) {};
        \node [style=Z dot] (71) at (20.60, -6.27) {};
        \node [style=Z dot] (72) at (19.53, -2.63) {};
        \node [style=Z dot] (73) at (12.24, -12.19) {};
        \node [style=Z dot] (74) at (8.63, -13.05) {};
        \node [style=Z dot] (75) at (8.16, -8.12) {};
        \node [style=Z dot] (76) at (12.26, -9.08) {};
        \node [style=Z dot] (77) at (1.89, -19.52) {};
        \node [style=Z dot] (78) at (6.36, -20.57) {};
        \node [style=Z dot] (79) at (4.30, -21.36) {};
        \node [style=Z dot] (80) at (5.84, -17.58) {};
        \node [style=Z dot] (81) at (-6.27, -20.60) {};
        \node [style=Z dot] (82) at (-4.21, -21.38) {};
        \node [style=Z dot] (83) at (-5.77, -17.60) {};
        \node [style=Z dot] (84) at (-2.63, -19.53) {};
        \node [style=none] (85) at (1.00, 0.00) {};
        \node [style=X dot, yellow,draw=black] (86) at (-9.28, -10.33) {};
        \node [style=X dot, yellow,draw=black] (87) at (-18.52, -4.65) {};
        \node [style=X dot, yellow,draw=black] (88) at (-18.54, 4.57) {};
        \node [style=X dot, yellow,draw=black] (89) at (-9.33, 10.28) {};
        \node [style=X dot, yellow,draw=black] (90) at (-3.65, 19.52) {};
        \node [style=X dot, yellow,draw=black] (91) at (5.57, 19.54) {};
        \node [style=X dot, yellow,draw=black] (92) at (11.28, 10.33) {};
        \node [style=X dot, yellow,draw=black] (93) at (20.52, 4.65) {};
        \node [style=X dot, yellow,draw=black] (94) at (20.54, -4.57) {};
        \node [style=X dot, yellow,draw=black] (95) at (11.33, -10.28) {};
        \node [style=X dot, yellow,draw=black] (96) at (5.65, -19.52) {};
        \node [style=X dot, yellow,draw=black] (97) at (-3.57, -19.54) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw [style=hadamard edge] (0) to (33);
        \draw [style=hadamard edge] (0) to (34);
        \draw [style=hadamard edge] (0) to (35);
        \draw [style=hadamard edge] (0) to (36);
        \draw (0) to (85);
        \draw [style=hadamard edge] (1) to (37);
        \draw [style=hadamard edge] (1) to (38);
        \draw [style=hadamard edge] (1) to (39);
        \draw [style=hadamard edge] (1) to (40);
        \draw (1) to (86);
        \draw [style=hadamard edge] (2) to (41);
        \draw [style=hadamard edge] (2) to (42);
        \draw [style=hadamard edge] (2) to (43);
        \draw [style=hadamard edge] (2) to (44);
        \draw (2) to (87);
        \draw [style=hadamard edge] (3) to (45);
        \draw [style=hadamard edge] (3) to (46);
        \draw [style=hadamard edge] (3) to (47);
        \draw [style=hadamard edge] (3) to (48);
        \draw (3) to (88);
        \draw [style=hadamard edge] (4) to (49);
        \draw [style=hadamard edge] (4) to (50);
        \draw [style=hadamard edge] (4) to (51);
        \draw [style=hadamard edge] (4) to (52);
        \draw (4) to (89);
        \draw [style=hadamard edge] (5) to (53);
        \draw [style=hadamard edge] (5) to (54);
        \draw [style=hadamard edge] (5) to (55);
        \draw [style=hadamard edge] (5) to (56);
        \draw (5) to (90);
        \draw [style=hadamard edge] (6) to (57);
        \draw [style=hadamard edge] (6) to (58);
        \draw [style=hadamard edge] (6) to (59);
        \draw [style=hadamard edge] (6) to (60);
        \draw (6) to (91);
        \draw [style=hadamard edge] (7) to (61);
        \draw [style=hadamard edge] (7) to (62);
        \draw [style=hadamard edge] (7) to (63);
        \draw [style=hadamard edge] (7) to (64);
        \draw (7) to (92);
        \draw [style=hadamard edge] (8) to (65);
        \draw [style=hadamard edge] (8) to (66);
        \draw [style=hadamard edge] (8) to (67);
        \draw [style=hadamard edge] (8) to (68);
        \draw (8) to (93);
        \draw [style=hadamard edge] (9) to (69);
        \draw [style=hadamard edge] (9) to (70);
        \draw [style=hadamard edge] (9) to (71);
        \draw [style=hadamard edge] (9) to (72);
        \draw (9) to (94);
        \draw [style=hadamard edge] (10) to (73);
        \draw [style=hadamard edge] (10) to (74);
        \draw [style=hadamard edge] (10) to (75);
        \draw [style=hadamard edge] (10) to (76);
        \draw (10) to (95);
        \draw [style=hadamard edge] (11) to (77);
        \draw [style=hadamard edge] (11) to (78);
        \draw [style=hadamard edge] (11) to (79);
        \draw [style=hadamard edge] (11) to (80);
        \draw (11) to (96);
        \draw [style=hadamard edge] (12) to (81);
        \draw [style=hadamard edge] (12) to (82);
        \draw [style=hadamard edge] (12) to (83);
        \draw [style=hadamard edge] (12) to (84);
        \draw (12) to (97);
        \draw (13) to (81);
        \draw (14) to (38);
        \draw (15) to (42);
        \draw (16) to (43);
        \draw (17) to (46);
        \draw (18) to (47);
        \draw (19) to (49);
        \draw (20) to (54);
        \draw (21) to (55);
        \draw (22) to (58);
        \draw (23) to (59);
        \draw (24) to (61);
        \draw (25) to (66);
        \draw (26) to (67);
        \draw (27) to (70);
        \draw (28) to (71);
        \draw (29) to (73);
        \draw (30) to (78);
        \draw (31) to (79);
        \draw (32) to (82);
        \draw [style=hadamard edge] (33) to (34);
        \draw [style=hadamard edge] (33) to (36);
        \draw [style=hadamard edge] (33) to (40);
        \draw [style=hadamard edge] (34) to (35);
        \draw [style=hadamard edge] (34) to (51);
        \draw [style=hadamard edge] (35) to (36);
        \draw [style=hadamard edge] (35) to (63);
        \draw [style=hadamard edge] (36) to (75);
        \draw [style=hadamard edge] (37) to (38);
        \draw [style=hadamard edge] (37) to (40);
        \draw [style=hadamard edge] (37) to (44);
        \draw [style=hadamard edge] (38) to (39);
        \draw [style=hadamard edge] (39) to (40);
        \draw [style=hadamard edge] (39) to (83);
        \draw [style=hadamard edge] (41) to (43);
        \draw [style=hadamard edge] (41) to (44);
        \draw [style=hadamard edge] (41) to (48);
        \draw [style=hadamard edge] (42) to (43);
        \draw [style=hadamard edge] (42) to (44);
        \draw [style=hadamard edge] (45) to (48);
        \draw [style=hadamard edge] (45) to (47);
        \draw [style=hadamard edge] (45) to (52);
        \draw [style=hadamard edge] (46) to (47);
        \draw [style=hadamard edge] (46) to (48);
        \draw [style=hadamard edge] (49) to (52);
        \draw [style=hadamard edge] (49) to (50);
        \draw [style=hadamard edge] (50) to (51);
        \draw [style=hadamard edge] (50) to (56);
        \draw [style=hadamard edge] (51) to (52);
        \draw [style=hadamard edge] (53) to (56);
        \draw [style=hadamard edge] (53) to (55);
        \draw [style=hadamard edge] (53) to (60);
        \draw [style=hadamard edge] (54) to (56);
        \draw [style=hadamard edge] (54) to (55);
        \draw [style=hadamard edge] (57) to (60);
        \draw [style=hadamard edge] (57) to (59);
        \draw [style=hadamard edge] (57) to (64);
        \draw [style=hadamard edge] (58) to (60);
        \draw [style=hadamard edge] (58) to (59);
        \draw [style=hadamard edge] (61) to (62);
        \draw [style=hadamard edge] (61) to (64);
        \draw [style=hadamard edge] (62) to (63);
        \draw [style=hadamard edge] (62) to (68);
        \draw [style=hadamard edge] (63) to (64);
        \draw [style=hadamard edge] (65) to (68);
        \draw [style=hadamard edge] (65) to (67);
        \draw [style=hadamard edge] (65) to (72);
        \draw [style=hadamard edge] (66) to (67);
        \draw [style=hadamard edge] (66) to (68);
        \draw [style=hadamard edge] (69) to (72);
        \draw [style=hadamard edge] (69) to (71);
        \draw [style=hadamard edge] (69) to (76);
        \draw [style=hadamard edge] (70) to (71);
        \draw [style=hadamard edge] (70) to (72);
        \draw [style=hadamard edge] (73) to (74);
        \draw [style=hadamard edge] (73) to (76);
        \draw [style=hadamard edge] (74) to (75);
        \draw [style=hadamard edge] (74) to (80);
        \draw [style=hadamard edge] (75) to (76);
        \draw [style=hadamard edge] (77) to (79);
        \draw [style=hadamard edge] (77) to (80);
        \draw [style=hadamard edge] (77) to (84);
        \draw [style=hadamard edge] (78) to (79);
        \draw [style=hadamard edge] (78) to (80);
        \draw [style=hadamard edge] (81) to (83);
        \draw [style=hadamard edge] (81) to (82);
        \draw [style=hadamard edge] (82) to (84);
        \draw [style=hadamard edge] (83) to (84);
    \end{pgfonlayer}
\end{tikzpicture}

==> figures/zx_holo/zx_holo_red.tikz <==
\begin{tikzpicture}[scale=0.525]
    \begin{pgfonlayer}{nodelayer}
        \node [style=Z dot] (0) at (0.00, 0.00) {};
        \node [style=Z dot] (1) at (-10.28, -10.33) {};
        \node [style=Z dot] (2) at (-19.52, -4.65) {};
        \node [style=Z dot] (3) at (-19.54, 4.57) {};
        \node [style=Z dot] (4) at (-10.33, 10.28) {};
        \node [style=Z dot] (5) at (-4.65, 19.52) {};
        \node [style=Z dot] (6) at (4.57, 19.54) {};
        \node [style=Z dot] (7) at (10.28, 10.33) {};
        \node [style=Z dot] (8) at (19.52, 4.65) {};
        \node [style=Z dot] (9) at (19.54, -4.57) {};
        \node [style=Z dot] (10) at (10.33, -10.28) {};
        \node [style=Z dot] (11) at (4.65, -19.52) {};
        \node [style=Z dot] (12) at (-4.57, -19.54) {};
        \node [style=none] (13) at (-10.26, -23.07) {};
        \node [style=none] (14) at (-16.64, -16.71) {};
        \node [style=none] (15) at (-23.02, -10.36) {};
        \node [style=none] (16) at (-25.66, -3.49) {};
        \node [style=none] (17) at (-25.68, 3.38) {};
        \node [style=none] (18) at (-23.07, 10.26) {};
        \node [style=none] (19) at (-16.71, 16.64) {};
        \node [style=none] (20) at (-10.36, 23.02) {};
        \node [style=none] (21) at (-3.49, 25.66) {};
        \node [style=none] (22) at (3.38, 25.68) {};
        \node [style=none] (23) at (10.26, 23.07) {};
        \node [style=none] (24) at (16.64, 16.71) {};
        \node [style=none] (25) at (23.02, 10.36) {};
        \node [style=none] (26) at (25.66, 3.49) {};
        \node [style=none] (27) at (25.68, -3.38) {};
        \node [style=none] (28) at (23.07, -10.26) {};
        \node [style=none] (29) at (16.71, -16.64) {};
        \node [style=none] (30) at (10.36, -23.02) {};
        \node [style=none] (31) at (3.49, -25.66) {};
        \node [style=none] (32) at (-3.38, -25.68) {};
        \node [style=Z dot] (33) at (-3.09, -3.10) {};
        \node [style=Z dot] (34) at (-3.10, 3.09) {};
        \node [style=Z dot] (35) at (3.09, 3.10) {};
        \node [style=Z dot] (36) at (3.10, -3.09) {};
        \node [style=Z dot] (37) at (-13.05, -8.63) {};
        \node [style=Z dot] (38) at (-12.19, -12.24) {};
        \node [style=Z dot] (39) at (-8.57, -13.09) {};
        \node [style=Z dot] (40) at (-8.12, -8.16) {};
        \node [style=Z dot] (41) at (-19.52, -1.89) {};
        \node [style=Z dot] (42) at (-20.57, -6.36) {};
        \node [style=Z dot] (43) at (-21.36, -4.30) {};
        \node [style=Z dot] (44) at (-17.58, -5.84) {};
        \node [style=Z dot] (45) at (-16.77, 6.28) {};
        \node [style=Z dot] (46) at (-21.38, 4.21) {};
        \node [style=Z dot] (47) at (-20.60, 6.27) {};
        \node [style=Z dot] (48) at (-19.53, 2.63) {};
        \node [style=Z dot] (49) at (-12.24, 12.19) {};
        \node [style=Z dot] (50) at (-8.63, 13.05) {};
        \node [style=Z dot] (51) at (-8.16, 8.12) {};
        \node [style=Z dot] (52) at (-12.26, 9.08) {};
        \node [style=Z dot] (53) at (-1.89, 19.52) {};
        \node [style=Z dot] (54) at (-6.36, 20.57) {};
        \node [style=Z dot] (55) at (-4.30, 21.36) {};
        \node [style=Z dot] (56) at (-5.84, 17.58) {};
        \node [style=Z dot] (57) at (6.28, 16.77) {};
        \node [style=Z dot] (58) at (4.21, 21.38) {};
        \node [style=Z dot] (59) at (6.27, 20.60) {};
        \node [style=Z dot] (60) at (2.63, 19.53) {};
        \node [style=Z dot] (61) at (12.19, 12.24) {};
        \node [style=Z dot] (62) at (13.05, 8.63) {};
        \node [style=Z dot] (63) at (8.12, 8.16) {};
        \node [style=Z dot] (64) at (9.08, 12.26) {};
        \node [style=Z dot] (65) at (19.52, 1.89) {};
        \node [style=Z dot] (66) at (20.57, 6.36) {};
        \node [style=Z dot] (67) at (21.36, 4.30) {};
        \node [style=Z dot] (68) at (17.58, 5.84) {};
        \node [style=Z dot] (69) at (16.77, -6.28) {};
        \node [style=Z dot] (70) at (21.38, -4.21) {};
        \node [style=Z dot] (71) at (20.60, -6.27) {};
        \node [style=Z dot] (72) at (19.53, -2.63) {};
        \node [style=Z dot] (73) at (12.24, -12.19) {};
        \node [style=Z dot] (74) at (8.63, -13.05) {};
        \node [style=Z dot] (75) at (8.16, -8.12) {};
        \node [style=Z dot] (76) at (12.26, -9.08) {};
        \node [style=Z dot] (77) at (1.89, -19.52) {};
        \node [style=Z dot] (78) at (6.36, -20.57) {};
        \node [style=Z dot] (79) at (4.30, -21.36) {};
        \node [style=Z dot] (80) at (5.84, -17.58) {};
        \node [style=Z dot] (81) at (-6.27, -20.60) {};
        \node [style=Z dot] (82) at (-4.21, -21.38) {};
        \node [style=Z dot] (83) at (-5.77, -17.60) {};
        \node [style=Z dot] (84) at (-2.63, -19.53) {};
        \node [style=none] (85) at (1.00, 0.00) {};
        \node [style=X dot] (86) at (-9.28, -10.33) {};
        \node [style=X dot] (87) at (-18.52, -4.65) {};
        \node [style=X dot] (88) at (-18.54, 4.57) {};
        \node [style=X dot] (89) at (-9.33, 10.28) {};
        \node [style=X dot] (90) at (-3.65, 19.52) {};
        \node [style=X dot] (91) at (5.57, 19.54) {};
        \node [style=X dot] (92) at (11.28, 10.33) {};
        \node [style=X dot] (93) at (20.52, 4.65) {};
        \node [style=X dot] (94) at (20.54, -4.57) {};
        \node [style=X dot] (95) at (11.33, -10.28) {};
        \node [style=X dot] (96) at (5.65, -19.52) {};
        \node [style=X dot] (97) at (-3.57, -19.54) {};
    \end{pgfonlayer}
    \begin{pgfonlayer}{edgelayer}
        \draw [style=hadamard edge] (0) to (33);
        \draw [style=hadamard edge] (0) to (34);
        \draw [style=hadamard edge] (0) to (35);
        \draw [style=hadamard edge] (0) to (36);
        \draw (0) to (85);
        \draw [style=hadamard edge] (1) to (37);
        \draw [style=hadamard edge] (1) to (38);
        \draw [style=hadamard edge] (1) to (39);
        \draw [style=hadamard edge] (1) to (40);
        \draw (1) to (86);
        \draw [style=hadamard edge] (2) to (41);
        \draw [style=hadamard edge] (2) to (42);
        \draw [style=hadamard edge] (2) to (43);
        \draw [style=hadamard edge] (2) to (44);
        \draw (2) to (87);
        \draw [style=hadamard edge] (3) to (45);
        \draw [style=hadamard edge] (3) to (46);
        \draw [style=hadamard edge] (3) to (47);
        \draw [style=hadamard edge] (3) to (48);
        \draw (3) to (88);
        \draw [style=hadamard edge] (4) to (49);
        \draw [style=hadamard edge] (4) to (50);
        \draw [style=hadamard edge] (4) to (51);
        \draw [style=hadamard edge] (4) to (52);
        \draw (4) to (89);
        \draw [style=hadamard edge] (5) to (53);
        \draw [style=hadamard edge] (5) to (54);
        \draw [style=hadamard edge] (5) to (55);
        \draw [style=hadamard edge] (5) to (56);
        \draw (5) to (90);
        \draw [style=hadamard edge] (6) to (57);
        \draw [style=hadamard edge] (6) to (58);
        \draw [style=hadamard edge] (6) to (59);
        \draw [style=hadamard edge] (6) to (60);
        \draw (6) to (91);
        \draw [style=hadamard edge] (7) to (61);
        \draw [style=hadamard edge] (7) to (62);
        \draw [style=hadamard edge] (7) to (63);
        \draw [style=hadamard edge] (7) to (64);
        \draw (7) to (92);
        \draw [style=hadamard edge] (8) to (65);
        \draw [style=hadamard edge] (8) to (66);
        \draw [style=hadamard edge] (8) to (67);
        \draw [style=hadamard edge] (8) to (68);
        \draw (8) to (93);
        \draw [style=hadamard edge] (9) to (69);
        \draw [style=hadamard edge] (9) to (70);
        \draw [style=hadamard edge] (9) to (71);
        \draw [style=hadamard edge] (9) to (72);
        \draw (9) to (94);
        \draw [style=hadamard edge] (10) to (73);
        \draw [style=hadamard edge] (10) to (74);
        \draw [style=hadamard edge] (10) to (75);
        \draw [style=hadamard edge] (10) to (76);
        \draw (10) to (95);
        \draw [style=hadamard edge] (11) to (77);
        \draw [style=hadamard edge] (11) to (78);
        \draw [style=hadamard edge] (11) to (79);
        \draw [style=hadamard edge] (11) to (80);
        \draw (11) to (96);
        \draw [style=hadamard edge] (12) to (81);
        \draw [style=hadamard edge] (12) to (82);
        \draw [style=hadamard edge] (12) to (83);
        \draw [style=hadamard edge] (12) to (84);
        \draw (12) to (97);
        \draw (13) to (81);
        \draw (14) to (38);
        \draw (15) to (42);
        \draw (16) to (43);
        \draw (17) to (46);
        \draw (18) to (47);
        \draw (19) to (49);
        \draw (20) to (54);
        \draw (21) to (55);
        \draw (22) to (58);
        \draw (23) to (59);
        \draw (24) to (61);
        \draw (25) to (66);
        \draw (26) to (67);
        \draw (27) to (70);
        \draw (28) to (71);
        \draw (29) to (73);
        \draw (30) to (78);
        \draw (31) to (79);
        \draw (32) to (82);
        \draw [style=hadamard edge] (33) to (34);
        \draw [style=hadamard edge] (33) to (36);
        \draw [style=hadamard edge] (33) to (40);
        \draw [style=hadamard edge] (34) to (35);
        \draw [style=hadamard edge] (34) to (51);
        \draw [style=hadamard edge] (35) to (36);
        \draw [style=hadamard edge] (35) to (63);
        \draw [style=hadamard edge] (36) to (75);
        \draw [style=hadamard edge] (37) to (38);
        \draw [style=hadamard edge] (37) to (40);
        \draw [style=hadamard edge] (37) to (44);
        \draw [style=hadamard edge] (38) to (39);
        \draw [style=hadamard edge] (39) to (40);
        \draw [style=hadamard edge] (39) to (83);
        \draw [style=hadamard edge] (41) to (43);
        \draw [style=hadamard edge] (41) to (44);
        \draw [style=hadamard edge] (41) to (48);
        \draw [style=hadamard edge] (42) to (43);
        \draw [style=hadamard edge] (42) to (44);
        \draw [style=hadamard edge] (45) to (48);
        \draw [style=hadamard edge] (45) to (47);
        \draw [style=hadamard edge] (45) to (52);
        \draw [style=hadamard edge] (46) to (47);
        \draw [style=hadamard edge] (46) to (48);
        \draw [style=hadamard edge] (49) to (52);
        \draw [style=hadamard edge] (49) to (50);
        \draw [style=hadamard edge] (50) to (51);
        \draw [style=hadamard edge] (50) to (56);
        \draw [style=hadamard edge] (51) to (52);
        \draw [style=hadamard edge] (53) to (56);
        \draw [style=hadamard edge] (53) to (55);
        \draw [style=hadamard edge] (53) to (60);
        \draw [style=hadamard edge] (54) to (56);
        \draw [style=hadamard edge] (54) to (55);
        \draw [style=hadamard edge] (57) to (60);
        \draw [style=hadamard edge] (57) to (59);
        \draw [style=hadamard edge] (57) to (64);
        \draw [style=hadamard edge] (58) to (60);
        \draw [style=hadamard edge] (58) to (59);
        \draw [style=hadamard edge] (61) to (62);
        \draw [style=hadamard edge] (61) to (64);
        \draw [style=hadamard edge] (62) to (63);
        \draw [style=hadamard edge] (62) to (68);
        \draw [style=hadamard edge] (63) to (64);
        \draw [style=hadamard edge] (65) to (68);
        \draw [style=hadamard edge] (65) to (67);
        \draw [style=hadamard edge] (65) to (72);
        \draw [style=hadamard edge] (66) to (67);
        \draw [style=hadamard edge] (66) to (68);
        \draw [style=hadamard edge] (69) to (72);
        \draw [style=hadamard edge] (69) to (71);
        \draw [style=hadamard edge] (69) to (76);
        \draw [style=hadamard edge] (70) to (71);
        \draw [style=hadamard edge] (70) to (72);
        \draw [style=hadamard edge] (73) to (74);
        \draw [style=hadamard edge] (73) to (76);
        \draw [style=hadamard edge] (74) to (75);
        \draw [style=hadamard edge] (74) to (80);
        \draw [style=hadamard edge] (75) to (76);
        \draw [style=hadamard edge] (77) to (79);
        \draw [style=hadamard edge] (77) to (80);
        \draw [style=hadamard edge] (77) to (84);
        \draw [style=hadamard edge] (78) to (79);
        \draw [style=hadamard edge] (78) to (80);
        \draw [style=hadamard edge] (81) to (83);
        \draw [style=hadamard edge] (81) to (82);
        \draw [style=hadamard edge] (82) to (84);
        \draw [style=hadamard edge] (83) to (84);
    \end{pgfonlayer}
\end{tikzpicture}
